Scaling External Knowledge Input Beyond Context Windows of LLMs via Multi-Agent Collaboration

With the rapid advancement of post-training techniques for reasoning and information seeking, large language models (LLMs) can incorporate a large quantity of retrieved knowledge to solve complex tasks. However, the limited context window of LLMs obstructs scaling the amount of external knowledge input, prohibiting further improvement. Existing context window extension methods inevitably cause information loss. LLM-based multi-agent methods emerge as a new paradigm to handle massive input in a distributional manner, where we identify two core bottlenecks in existing agent orchestration designs. In this work, we develop a multi-agent framework, \textbf{\ExtAgents}, to overcome the bottlenecks and enable better scalability in inference-time knowledge integration without longer-context training. Benchmarked with our enhanced multi-hop question answering test, \textbf{$\boldsymbol{\infty}$Bench+}, and other public test sets including long survey generation, \ExtAgents significantly enhances the performance over existing non-training methods with the same amount of external knowledge input, regardless of whether it falls \emph{within or exceeds the context window}. Moreover, the method maintains efficiency due to high parallelism. We believe further study in the coordination of LLM agents on increasing external knowledge input could benefit real-world applications.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> figs/Figures_PDF/RAG_ablation/ablation.csv <==
config,v3,整体迭代1次,reduce迭代1次
32k_32k,0.4773090022313202,0.45583464550881725,=v3
32k_64k,0.501191688850388,0.47792614920530074,0.46922576818158074
32k_128k,0.5003587897753111,0.48484041415308265,0.4313643382405616
32k_256k,0.5049176102993062,0.5000356851750406,0.4147567352831702
32k_512k,0.5156013290070688,0.4933525644366315,0.41091800507503906
32k_1000k,0.5214332807055178,0.5162656169473994,0.397414852962881


==> figs/Figures_PDF/RAG_gpt-4o-mini/drag.csv <==
input length, f1 score
8k, 0.4304814474192484
32k, 0.45836066290093075
128k, 0.48173663562577534

==> figs/Figures_PDF/RAG_gpt-4o-mini/f1_v3.csv <==
config,score
8k_8k,0.4019211432695198
8k_16k,0.4352896916944382
8k_32k,0.4408488612978402
8k_64k,0.46016908509919624
8k_128k,0.47366409976813567
8k_256k,0.48672133835027204
8k_512k,0.4937296058614153
8k_1000k,0.5102962717113243
16k_16k,0.43492515228530765
16k_32k,0.4386987372885157
16k_64k,0.4821915793672688
16k_128k,0.4847426654351911
16k_256k,0.5048171050699568
16k_512k,0.505948318622788
16k_1000k,0.5039806093714447
32k_32k,0.4773090022313202
32k_64k,0.501191688850388
32k_128k,0.5003587897753111
32k_256k,0.5049176102993062
32k_512k,0.5156013290070688
32k_1000k,0.5214332807055178
64k_64k,0.4883925692692893
64k_128k,0.5073757039152215
64k_256k,0.5020565201495122
64k_512k,0.503833385841472
64k_1000k,0.5300155330637335
128k_128k,0.4920252967727371
128k_256k,0.5027081864883581
128k_512k,0.5268883276083697
128k_1000k,0.5344871205581528


==> figs/Figures_PDF/RAG_gpt-4o-mini/iterdrag.csv <==
input length, f1 score
8k, 0.4102489576693396
32k, 0.4119326012338213
128k, 0.41285427072960146

==> figs/Figures_PDF/RAG_gpt-4o/f1_4o_v3.csv <==
config, score
128k_128k, 0.5530988553225752
128k_256k, 0.5742405938933608
128k_512k, 0.593825027922063
128k_1000k, 0.5974592175533783


==> figs/Figures_PDF/RAG_llama3.1/drag_llama.csv <==
input length, f1 score
8k, 0.3468577697343766
32k, 0.34920869523190706
128k, 0.28522161548896396

==> figs/Figures_PDF/RAG_llama3.1/f1_llama_v3.csv <==
config,score
8k_8k,0.3496187321302275
8k_16k,0.34901727266601723
8k_32k,0.3610824061709879
8k_64k,0.3820399516396374
8k_128k,0.3725582936697571
8k_256k,0.38867937118020507
8k_512k,0.3884745054937249
8k_1000k,0.3998766216903127
16k_16k,0.35665466764479553
16k_32k,0.36610002980356315
16k_64k,0.3829269111011203
16k_128k,0.3764065172646282
16k_256k,0.38212220432602145
16k_512k,0.41001913629945985
16k_1000k,0.41155106654796286
32k_32k,0.36962090537795905
32k_64k,0.37543860003428753
32k_128k,0.37456433952390844
32k_256k,0.37790330364454355
32k_512k,0.3832258940432399
32k_1000k,0.38673076082700303
64k_64k,0.3729968152102288
64k_128k,0.37498698293909144
64k_256k,0.35425165029009553
64k_512k,0.3603088884760045
64k_1000k,0.3635654596095378
128k_128k,0.300588217523244
128k_256k,0.29703260553902705
128k_512k,0.3001291482859583
128k_1000k,0.3194659831650479


==> figs/Figures_PDF/RAG_llama3.1/iterdrag_llama.csv <==
input length, f1 score
8k, 0.35517763661036833
32k, 0.36780044682894836
128k, 0.291729699190422

==> figs/Figures_PDF/RAG_llama3.2_3B/drag_llama3b.csv <==
config,score
8k,0.31634226700559426
32k,0.32930587570106745
125k,0.2570498597037275


==> figs/Figures_PDF/RAG_llama3.2_3B/f1_llama3b_v3.csv <==
config,score
8k_8k,0.2971662596006476
8k_16k,0.3294872770397526
8k_32k,0.33119443806988064
8k_64k,0.33395700271692946
8k_128k,0.3330543802332461
8k_256k,0.3001450650867436
8k_512k,0.3344341618153454
8k_1000k,0.31282606084380243
16k_16k,0.3221233059500465
32k_32k,0.3184349480633024
32k_64k,0.3322197102823876
32k_128k,0.32007670859781373
32k_256k,0.29569720553238726
32k_512k,0.32809443161573915
32k_1000k,0.27828677982803407
64k_64k,0.3125920383154165
128k_128k,0.3118836446137947
128k_256k,0.3146754161974094
128k_512k,0.2725089531521531
128k_1000k,0.2741376186819847


==> figs/Figures_PDF/RAG_llama3.2_3B/iterdrag_llama3b.csv <==
config,score
8k,0.26661470789661695
32k,0.2173775171902474
125k,0.20306997700233745

